MRI-driven $\alpha\Omega$ dynamo at high Pm numbers

To power gamma-ray bursts and other high-energy events, large-scale magnetic fields are required to extract rotational energy from compact objects such as black holes and neutron stars. The magnetorotational instability (MRI) is a key mechanism for angular momentum transport and large-scale magnetic field amplification. Recent work has begun to address the regime of high magnetic Prandtl number $\mathrm{Pm}$, the ratio of viscosity to resistivity, in which angular momentum and magnetic energy increase with $\mathrm{Pm}$. This regime reveals unique dynamics of small-scale turbulence in disk mid-planes and buoyancy instabilities in the atmosphere. This study aims to build on these findings, focusing on the MRI-driven $\alpha\Omega$ dynamo in stratified simulations to understand magnetic field generation in the high-$\mathrm{Pm}$ regime. We analyze data taken from stratified shearing box simulations both in the regime of magnetic Prandtl number of order unity, and also in the high $\mathrm{Pm}$ regime employing new techniques to compute the dynamo coefficients. We find that the mean-magnetic field evolution can be described by an $\alpha\Omega$ dynamo, even in the high-Pm regime. The mean magnetic field as well as the dynamo coefficients increase with Pm. This leads to a shorter dynamo period and a faster growth rate. We also find that the off-diagonal coefficients have an impact on the propagation of the magnetic field in the dynamo region. Overall, the magnetic field amplification found in global simulations should be increased by at least a factor of $\sim 5$, which could lead to more powerful jets and stronger winds from astrophysical disks in the high-Pm regime.

==> notes.txt <==
Notes Réunion 14/06/2023 Saclay
Sec. 4 - 2D/3D
    - debug computation of N -> Done

Sec. 3 - 0D
    - saturation time vs f(Br initial) : plot simulation vs analytic, cf fig 4 of Barrere et al -> Done
    - 

Sec. 2 
    - Equation 2: Omega constant ? Couple Br x Bphi à la surface ?
    - Equation 6: Boolean for growth of TI  -> Done

Sec. 4
    - Dissipation wavelength for resistivity? 1/R for Br, Bp, ?? for delta B_perp, k_crit for delta B? -> for now, initial instability wavelength
    - Analytical estimation for numerical resistivity? -> done

Sec. 4 Evolution de Omega
    - signe de Br Bp à verifier ? -> Positive winding gives torque toward the inside
    - Origine du Br m=1 ? -> Numerical instability, done
    - Comparison

Notes Meeting 21/09/2023 Online

-Figure 3 à separer en deux: une astro avec le temps maximal et une comparaison analytique
-Figure à ajouter: Dependence du champ saturé avec N 
-Fig 4 : enlever Br. 
-TO DO: 
- Section 4 : moyenne des dissipations numériques + dispersion sur plusieurs rayons. + A nouveau, longueur d'onde 
- Section 4 : Ajouter Figure 5 un modele 1 zone ou ca change pas grand chose (10^14 G)
              
- Section 4 : Instabilité numérique ou pas? 


Notes de reunions:

Champ critique limité par la taille
Meme ordre de grandeur 

Quand omega_A = Omega, le taux croissance = omega_A,
comparé omega_A = Omega aux champ critique visqueux

Resistivité numérique + limite de zone

Stratification verticale? 
Booléens pour changement de taux de croissance

Plusieurs arguments: Diffusion turbulente: echelle turbulente*vitesse turbulente= diffusion turbulente -> Champ critique
